A Beam Monitor for Ion Beam Therapy based on HV-CMOS Pixel Detectors

Particle therapy is a well established clinical treatment of tumors. More than one hundred particle therapy centers are in operation world wide. The advantage of using hadrons like protons or carbon ions as particles for tumor irradiation is the distinct peak in the depth dependent energy deposition, which can be exploited to accurately deposit dose in the tumor cells. To guarantee this, high accuracy of monitoring and control of the particle beam is of utmost importance. Before the particle beam enters the patient, it traverses a monitoring system which has to give fast feedback to the beam control system on position and dose rate of the beam while minimally interacting with the beam. The multi-wire chambers mostly used as beam position monitor have their limitations when fast response time is required (drift time). Future developments like MRI-guided ion beam therapy pose additional challenges for the beam monitoring system like tolerance of magnetic fields and acoustic noise (vibrations). Solid-state detectors promise to overcome these limitations and the higher resolution they offer can create additional benefits. This article presents the evaluation of an HV-CMOS detector for beam monitoring, provides results from feasibility studies in a therapeutic beam and summarizes the concepts towards the final large-scale assembly and readout system.

==> Definitions/natbibinfo.txt <==
The automatically generated bib file might contain entry types which are not recognised by natbib. One has to modify the file by hand after import...

From https://www.overleaf.com/learn/latex/Bibliography_management_with_natbib :

Standard entry types

article
    Article from a magazine or journal

book
    A published book

booklet
    A work that is printed but has no publisher or sponsoring institution

conference
    An article in a conference proceedings

inbook
    A part of a book (section, chapter and so on)

incollection
    A part of a book having its own title

inproceedings
    An article in a conference proceedings

manual
    Technical documentation

mastersthesis
    A Master's thesis

misc
    Something that doesn't fit in any other type

phdthesis
    A PhD thesis

proceedings
    The same as conference

techreport
    Report published by an institution

unpublished
    Document not formally published, with author and title
